Holes in silicon are heavier than expected: transport properties of extremely high mobility electrons and holes in silicon MOSFETs

The quality of the silicon-oxide interface plays a crucial role in fabricating reproducible silicon spin qubits. In this work we characterize interface quality by performing mobility measurements on silicon Hall bars. We find a peak electron mobility of nearly $40,000\,\text{cm}^2/\text{Vs}$ in a device with a $21\,\text{nm}$ oxide layer, and a peak hole mobility of about $2,000\,\text{cm}^2/\text{Vs}$ in a device with $8\,\text{nm}$ oxide, the latter being the highest recorded mobility for a p-type silicon MOSFET. Despite the high device quality, we note an order-of-magnitude difference in mobility between electrons and holes. By studying additional n-type and p-type devices with identical oxides, and fitting to transport theory, we show that this mobility discrepancy is due to valence band nonparabolicity. The nonparabolicity endows holes with a density-dependent transverse effective mass ranging from $0.6m_0$ to $0.7m_0$, significantly larger than the usually quoted bend-edge mass of $0.22m_0$. Finally, we perform magnetotransport measurements to extract momentum and quantum scattering lifetimes.

==> notes.txt <==
MAIN TODO: Diraq author names and affiliations (check papers)

Questions from IMEC people

- Send something about the contact resistance at different temperatures?

- What happens if we include effective mass dependence in the IMEC comparison?

- Why do the IMEC devices have temperature dependence?
    - We don't use the fitting procedure because we don't expect the IMEC devices to have the exact same parameters. (Different wafers and oxide thicknesses.)

- raws28: ""

- raes28: "is this related to the positive magnetoresistance? ..."
  Interesting question which I don't know the answer to.
